ETran: Energy-Based Transferability Estimation

This paper addresses the problem of ranking pre-trained models for object detection and image classification. Selecting the best pre-trained model by fine-tuning is an expensive and time-consuming task. Previous works have proposed transferability estimation based on features extracted by the pre-trained models. We argue that quantifying whether the target dataset is in-distribution (IND) or out-of-distribution (OOD) for the pre-trained model is an important factor in the transferability estimation. To this end, we propose ETran, an energy-based transferability assessment metric, which includes three scores: 1) energy score, 2) classification score, and 3) regression score. We use energy-based models to determine whether the target dataset is OOD or IND for the pre-trained model. In contrast to the prior works, ETran is applicable to a wide range of tasks including classification, regression, and object detection (classification+regression). This is the first work that proposes transferability estimation for object detection task. Our extensive experiments on four benchmarks and two tasks show that ETran outperforms previous works on object detection and classification benchmarks by an average of 21% and 12%, respectively, and achieves SOTA in transferability assessment.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


\begin{table*}
\small
\centering
\caption{VOC 9: Pre-trained models fine-tuned on the target datasets by only re-training the head detector.}
\label{tab:3DPW}
\begin{tabular}{ p{2.8cm}|c|ccccc}
\hline
Method&label&Pr(top1)&Pr(top2)&Pr(top3)& W Kendall's Tau & Run-Time (s)\\ \hline
LogME&\checkmark&0.78&0.89&0.89&0.639& 42.9\\
PACTran&\checkmark&&&&& \\
Linear&\checkmark&&&&& \\
Linear-val &\checkmark&&&&& \\
SFDA &\checkmark&&&&& \\
\hline
LogME+reg&\checkmark&0.78&0.89&0.89&0.652& 42.9\\
PACTran+reg&\checkmark&&&&& \\
Linear+reg&\checkmark&&&&& \\
Linear-val+reg &\checkmark&&&&& \\
SFDA +reg &\checkmark&&&&& \\ \hline
Energy &&&&&& \\ 
ETran &\checkmark&&&&& \\ \hline
\end{tabular}
\end{table*}


\begin{table*}
\small
\centering
\caption{VOC 19: Pre-trained models fine-tuned on the target datasets by re-training all layers.}
\label{tab:3DPW}
\begin{tabular}{ p{2.8cm}|c|ccccc}
\hline
Method&label&Pr(top1)&Pr(top2)&Pr(top3)& W Kendall's Tau & Run-Time (s)\\ \hline
LogME&\checkmark&0.78&0.89&0.89&0.639& 42.9\\
PACTran&\checkmark&&&&& \\
Linear&\checkmark&&&&& \\
Linear-val &\checkmark&&&&& \\
SFDA &\checkmark&&&&& \\
\hline
LogME+reg&\checkmark&0.78&0.89&0.89&0.652& 42.9\\
PACTran+reg&\checkmark&&&&& \\
Linear+reg&\checkmark&&&&& \\
Linear-val+reg &\checkmark&&&&& \\
SFDA +reg &\checkmark&&&&& \\ \hline
Energy &&&&&& \\ 
ETran &\checkmark&&&&& \\ \hline
\end{tabular}
\end{table*}


\begin{table*}
\small
\centering
\caption{VOC 19: Pre-trained models fine-tuned on the target datasets by only re-training the head detector.}
\label{tab:3DPW}
\begin{tabular}{ p{2.8cm}|c|ccccc}
\hline
Method&label&Pr(top1)&Pr(top2)&Pr(top3)& W Kendall's Tau & Run-Time (s)\\ \hline
LogME&\checkmark&0.78&0.89&0.89&0.639& 42.9\\
PACTran&\checkmark&&&&& \\
Linear&\checkmark&&&&& \\
Linear-val &\checkmark&&&&& \\
SFDA &\checkmark&&&&& \\
\hline
LogME+reg&\checkmark&0.78&0.89&0.89&0.652& 42.9\\
PACTran+reg&\checkmark&&&&& \\
Linear+reg&\checkmark&&&&& \\
Linear-val+reg &\checkmark&&&&& \\
SFDA +reg &\checkmark&&&&& \\ \hline
Energy &&&&&& \\ 
ETran &\checkmark&&&&& \\ \hline
\end{tabular}
\end{table*}

